Infinite-Label Learning with Semantic Output Codes

We develop a new statistical machine learning paradigm, named infinite-label learning, to annotate a data point with more than one relevant labels from a candidate set, which pools both the finite labels observed at training and a potentially infinite number of previously unseen labels. The infinite-label learning fundamentally expands the scope of conventional multi-label learning, and better models the practical requirements in various real-world applications, such as image tagging, ads-query association, and article categorization. However, how can we learn a labeling function that is capable of assigning to a data point the labels omitted from the training set? To answer the question, we seek some clues from the recent work on zero-shot learning, where the key is to represent a class/label by a vector of semantic codes, as opposed to treating them as atomic labels. We validate the infinite-label learning by a PAC bound in theory and some empirical studies on both synthetic and real data.

==> rebuttal.txt <==
We thank all reviewers for the detailed comments and yet regretfully find some factual errors in R2 ad R3's comments! Please see below for our answers. 

=R2=

Q: Necessity and source of vectorial labels
A: It is vital to understand that we are addressing the zero-shot learning problem. It differentiates two sets of labels: seen and unseen. There are labeled examples for the seen labels in training, but the algorithm is desired to assign the unseen labels, for which there is no labeled example for training at all, to the test data instances. 

The vectorial labels are necessary to relate the seen and unseen labels in almost all zero-shot learning methods (L066--070, Akata et al., Chao et al., Fu et al., Lampert et al., Norouzi et al., Palatucci et al., Romera-Parede et al., Zhang et al.). Some examples of the vectorial labels include attribute vectors (L147-149) and word embeddings (L140-147 & our experiments).

Q: i.i.d. labels & label correlation
A: There is no conflict between the two. The vectorial representation of the labels relates the labels such that one can extrapolate the learned labeling function to previously unseen labels. 


Q: "Intuitive explanations on the two assumptions"
A: Please see L377-382 and L393-407 which justify Assumption I and II, respectively. In short, Assumption I is due to the fact that the vectorial representations of data and labels are obtained independently from different knowledge bases. Assumption II is due to the incompleteness of the user annotations when the number of seen labels is large.

Q: Error should increase as the number of labels increases
A: This holds true for conventional multi-label learning, but it is the opposite in the zero-shot setting. The generalization bound is intuitively correct in that the more labels the learning agent sees, the better it can handle new unseen labels. For instance, a model learnt about "cheetah" and "tiger" would be more accurate in identifying "cat" than the model trained with only "cheetah."

Q: Relationship between theorem and experiments
A: The experiments are to complement, not to justify, the theorem by studying other questions and aspects of the zero-shot multi-label learning (L534-540).

Q: Ranking loss & hamming loss
A: The MiAP we used is a ranking based evaluation metric. Hamming loss is used in the first experiment.

Q: How many unseen labels can be explored?
A: The algorithm could handle an infinite number of unseen labels as long as they are represented in the same fashion as the seen ones. We experimented with up to 2900 and 40 unseen labels for the synthetic data and the image tagging dataset, respectively. We have also studied how the error changes as the number of unseen labels increases.

Q: More related work
A: We would be glad to include and discuss the two suggested papers. However, it is worth noting that the two suggested papers are concerned with detecting novel instances & labels only. Unlike ours, they do not directly solve the zero-shot learning problem.

=R3=

Q: Vectorial labels
A: This is not a new term per se, but it describes the fact that the labels are represented by a vector of numeric or real values. Examples of such vectorial labels include human annotated attribute vectors and word embeddings.

Q: Related work
A: COSTA is about the zero-shot classification, not multi-label learning. We have discussed the difference between zero-shot classification and zero-shot multi-label learning at the beginning of the paper.

The other paper focuses on the multimedia embedding and is unpublished. It is less relevant to our work, which formalizes the zero-shot multi-label learning problem and studies its properties both theoretically and empirically. However, we will include and discuss it in the revised version of our paper. 

Q: Sampling label embeddings does not make sense
A: In our context, there is no essential difference between the vectorial representations of the data and the label, except that they are extracted in distinct ways (e.g., via CNNs and human provided attribute vectors, respectively). They both can be think of samples of the underlying distributions.

Q: Theorem 1 is irrelevant to the number of unseen classes
A: Theorem 1 bounds the risk of generalizing the learned model to both novel data instances and unseen or seen labels at the test stage. The bound depends on the number of training data and seen labels, and holds true for any number of unseen labels. 



Q: Typo in L471-472
A: Thank you for pointing this out. We will fix this in the revised version.

Q: Why can the proposed approach achieve better results? 
A: The main objective of the experiments is to study how the performance changes as the number of seen and unseen labels changes. 

The secondary goal is to show that the existing zero-shot learning methods are inferior to the simple linear model we studied in addressing the zero-shot multi-label learning problem, since they were actually designed for the purpose of multiclass classification only. The results indicate that it is key to develop algorithms particularly tailored for the zero-shot multi-label, not multi-class, learning problem.

Going back to the question, we believe the reason that the proposed approach achieves better performance is that it is tailored for multilabel learning while the existing ones are not.


At this moment we show our evaluation results over unseen labels. We train our model on 8,16,24,32,40 unique seen tags. We then test these five models on 41 unseen tags which are totally disjoint with training tags. We then report the MiAP of proposed method and baseline.
|  Method  |   8   |  16   |  24   |  32   |  40   |
+----------+-------+-------+-------+-------+-------+
| LabelEM+ | 0.192 | 0.279 | 0.275 | 0.295 | 0.276 |
| ConSE    | 0.253 | 0.364 | 0.371 | 0.390 | 0.369 |
| ESZSL    | 0.248 | 0.355 | 0.364 | 0.383 | 0.378 |
| Proposed | 0.252 | 0.366 | 0.378 | 0.367 | 0.351 |
| Random   | 0.114 | 0.114 | 0.114 | 0.114 | 0.114 |
We could observe that despite all testing tags are unseen during training stage, the methods here are still able to effectively predict those unseen labels. And more seen labels during training stage generally always boost the performance over unseen labels.






========== old text =====


The model could handle a label as long as there is a representation of it. For example, if we train our model with GloVe, which are the models we presented in the paper, the models could technically predict confidence of up to 2,196,017 unique labels regardless the size of training labels. However, we could not evaluate the performance because there is no such dataset with this many unique tags. And we are more concern about empirically untangling the relationship between error and number of training labels rather than seeing how many labels are able to predict.


While our contribution is not only detecting novel labels but also make then semantically meaningful. You can always find new objects in images and even cluster them. The hard part, which is the part we are addressing, is how to evaluate these novel objects with given semantically meaningful labels.
